Borophane as substrate for adsorption of He-4: A journey across dimensionality

In search of substrates for adsorption of He atoms allowing for novel quantum phases in restricted geometry we study the case of borophane. We focus on two allotropes of borophane, alpha-4H and Rect-2H. With a suitable Density Functional Theory we characterize the adsorption potential of a He atom on such crystalline substrates finding its corrugation, the preferential adsorption sites and the energy barrier between sites. Rect-2H borophane is particularly interesting due to thepresence of ridges in the adsorption potential with modest energy barriers in one direction of the basal plane and much higher barrier in the orthogonal direction, thus forming channels for motion of the adsorbed atoms. We study the adsorption of He-4 on Rect-2H borophane using Path Integral Monte Carlo simulations. In the first adsorbed layer the He-4 atoms are rather delocalized along a channel with no exchanges between channels. This strong anisotropy is present also in the first few additional adsorption layers of He-4 with presence of ordered and of disordered regions. In the second and the fifth layers at low temperature we find superfluidity on the length scale of the simulated systems. In the second layer the superfluidity is one-dimensional along the grooves. In the fifth layer the state is a strongly anisotropic two-dimensional superfluid at low coverage, with a crossover to an isotropic one at layer completion. Starting from the sixth layer the adsorbed He-4 film evolves toward a three-dimensional superfluid. Our main prediction is that Rect-2H borophane as a substrate will allow to probe 1D superfluidity in the second absorption layer, as well as the evolution from a 2D anisotropic superfluid to an isotropic one in the fifth layer, and eventually the onset of 3D superfluidity for higher coverages.

==> letter.txt <==
We have amended our manuscript according to the recommendations
of Referee 2, and we hope that it is now suitable for publication on PRB. 
Below we give our response to the Referee and a list of changes.

-----------------------------------------------------------------

Response to Referee 2

The Referee is concerned that not enough explanation is given for the
lack of superfluidity in the third and fourth layer.

We have added a sentence to further emphasize that He atoms in the 
first 5 layer are arranged in lines along y, well separated in the x
direction. The atoms in the next layer sit between the lines of the
current layer, producing an ABAB stacking in the x direction. Whether
they are localized or not depends on the corrugation in the y direction
in the potential created by the substrate and by the lower layer(s) if any. 
We have added refs. [26,27] to stress that this interlocked structure is 
completely different from the arrangement of adsorption layers on graphite. 

In particular, the minima along y created (mainly) by the second-layer 
crystal at density completion are deep enough and separated enough along 
y to localize the He atoms of the third layer, which form a self-bound solid, 
at low enough temperature. A study on a fine grid of chemical potential at 
two temperatures has been added to the supplemental Material.

The atoms in the fourth layer are still solid, but through a
different mechanism, which is (in our opinion) already sufficiently
detailed in the previous version of the manuscript. The lines of He 
atoms on higher layers get softer and softer (see the spread of the pahts 
along x in Fig. 9). As a consequence, a single fourth-layer atom locally 
disrupts to some extent the alignment of the nearest third-layer lines.  
The next few fourth-layer atoms prefer to take advantage of the 
disruption and create a disordered structure extended in the x direction
(fig. 10). This is certainly not giving any superfluid flow in y.
Further fourth-layer atoms nucleate the exagonal-trigonal combined
solid shown in Fig. S5.

------------------------------------------------------------------------

List of changes:

* New Figs. 1,2,3 with higher resolution

* New Fig. 7, with the scale in z starting from 0 and with dotted lines
  at zero coverage for each shifted curve

* New Fig. 8, with (i) the coverage in inverse square AA instead of N,
  (ii) open triangles for the non-zero rho_s along x at mu ~ -40, and
  (iii) the specification of the temperature in the caption

* New Fig. 9, with a revised top left panel (same data, but the old
  figure had a slightly wrong range in y), and a note in the caption
  pointing to the expanded z scale in the bottom panels

* Added a sentence on pag. 6 before the discussion of individual layers
  to emphasize the interlocking structure of the first few layers that
  motivates the differences with the case of graphite; added the
  the new references [26,27] on the adsorption of He on graphite

* Added a sentence on pag. 7 in the discussion of layer 2, pointing to
  the mismatch with the spacing in y of the first layer atoms which
  frustrates a solid phase in the second layer

* Added a specification "for sufficiently low temperatures" on pag. 8
  in the discussion of layer 3, with a reference to new information in the
  Supplemental Material

* New section in the Supplemental Material which details the formation
  of a solid phase in the third layer, including temperature dependence.

* Added titles of articles in the bibliography


==> proofs.txt <==
These are our answers to the various queries arisen during the typesetting of our manuscript:

1:  OK
2:  OK
3:  There is no need to specify the meaning of VV10 and rVV10, they are just labels used in the 
    papers where these functionals were originally proposed (these papers are properly referenced 
    in our manuscript).
4:  There is no need for additional informations: the labels TBp, TBs, BRIp, BBH, BHB, TBH, and BH2
    identify different adsorption sites, which are already clearly shown in Fig.4.
5:  No need for additional informations, see point 3 above.
6:  OK
7:  OK
8:  (i) No need to further specify what HFDHE2 means, it is the name proposed in the original paper
    (referenced in our manucript) for that specific interaction.
    (ii) please replace the typo "BTP-rect" with the correct "BPH-rect". 
9:  OK
10: OK
11: OK
12: "stride" is OK.
13: OK
14: Please replace the sentence:

"The pale blue portion of the $N(\mu)$ curve
is flat, except for a jump between $N=115$ and $N=125$;"

with:

"The pale blue portion in the upper panel of Fig. 8
is flat, except for a jump of the coverage between 0.175 and 0.190\AA$^{-2}$,
corresponding to N=115 and N=125 $^4$He atoms in the simulation cell;"

15: OK
16: Please note that in Ref.20 "PBH" should be replaced by "BPH-rect".

Q1: The correct Ref.[6] is:

D.S. Greywall, Phys. Rev. B 41, 1842 (1990)
DOI: https://doi.org/10.1103/PhysRevB.41.1842 

Q2: Ref.[10]
P. L. Silvestrelli, M. Nava, F. Ancilotto, and L. Reatto, 
"Prediction for two spatially modulated superfluids: He-4 on fluorographene and on hexagonal BN"

seems correct to us; we just add the DOI link:
DOI: https://doi.org/10.1007/s10909-018-02133-y


